GaPT: Gaussian Process Toolkit for Online Regression with Application to Learning Quadrotor Dynamics

Gaussian Processes (GPs) are expressive models for capturing signal statistics and expressing prediction uncertainty. As a result, the robotics community has gathered interest in leveraging these methods for inference, planning, and control. Unfortunately, despite providing a closed-form inference solution, GPs are non-parametric models that typically scale cubically with the dataset size, hence making them difficult to be used especially on onboard Size, Weight, and Power (SWaP) constrained aerial robots. In addition, the integration of popular libraries with GPs for different kernels is not trivial. In this paper, we propose GaPT, a novel toolkit that converts GPs to their state space form and performs regression in linear time. GaPT is designed to be highly compatible with several optimizers popular in robotics. We thoroughly validate the proposed approach for learning quadrotor dynamics on both single and multiple input GP settings. GaPT accurately captures the system behavior in multiple flight regimes and operating conditions, including those producing highly nonlinear effects such as aerodynamic forces and rotor interactions. Moreover, the results demonstrate the superior computational performance of GaPT compared to a classical GP inference approach on both single and multi-input settings especially when considering large number of data points, enabling real-time regression speed on embedded platforms used on SWaP-constrained aerial robots.

==> Data/InferenceTimes/Miso/batch/laptop_times_miso.csv <==
,K_pts,PerRbF_GPY,PerRbF_KF,Rbf_GPY,Rbf_KF,Matern32_GPY,Matern32_KF
0,1,0.003996849060058594,0.00591588020324707,0.001703023910522461,0.003465414047241211,0.001913309097290039,0.003270864486694336
1,9,0.01915907859802246,0.015642881393432617,0.010350465774536133,0.013514518737792969,0.011697053909301758,0.012052059173583984
2,42,0.07738637924194336,0.2805471420288086,0.04406905174255371,0.2947580814361572,0.043816328048706055,0.28105807304382324
3,189,0.43160033226013184,1.2725675106048584,0.23589062690734863,1.3015499114990234,0.2454683780670166,1.2216548919677734
4,1230,59.353097915649414,10.509544849395752,3.9057157039642334,10.434834718704224,11.394845724105835,9.723996877670288
5,2601,120.22500848770142,27.313466787338257,101.51808261871338,28.180514574050903,120.05007839202881,26.45353388786316
6,5501,121.03496932983398,85.56522536277771,120.04869174957275,85.49097681045532,120.02680945396423,82.42306232452393


==> Data/InferenceTimes/Miso/rt/laptop_miso_results_rt.csv <==
,K_pts,PerRbF_GPY,PerRbF_KF,Rbf_GPY,Rbf_KF,Matern32_GPY,Matern32_KF
0,9,0.0016866127649943035,0.008117238680521647,0.0009795427322387695,0.006096402804056804,0.0010117689768473308,0.005795955657958984
1,42,0.0017178058624267578,0.03018804391225179,0.0009794235229492188,0.02785634994506836,0.0010619163513183594,0.025960405667622883
2,189,0.0022995471954345703,0.03235165278116862,0.0012187957763671875,0.03040913740793864,0.0013358195622762044,0.02829142411549886
3,1230,0.04645450909932455,0.04323780536651611,0.0031665166219075522,0.041210174560546875,0.004957715670267741,0.03944007555643717
4,2601,0.23686428864796957,0.05769805113474528,0.03398096561431885,0.05576006571451823,0.05732270081837972,0.05377070109049479
5,5501,1.0404133001963298,0.08819274107615153,0.15440682570139566,0.08626123269399007,0.2543814579645793,0.08426324526468913


==> Data/InferenceTimes/Siso/batch/laptop_times_siso.csv <==
,K_pts,PerRbF_GPY,PerRbF_KF,Rbf_GPY,Rbf_KF,Matern32_GPY,Matern32_KF
0,1,0.0,0.005230724811553955,0.0,0.003203094005584717,0.0,0.003042757511138916
1,2,0.0,0.0053005218505859375,0.0,0.0032466351985931396,0.0,0.0030912160873413086
2,3,0.0,0.005360782146453857,0.0,0.003300309181213379,0.0,0.0031267404556274414
3,4,0.0,0.00540962815284729,0.0,0.003341764211654663,0.0,0.003185182809829712
4,6,0.0,0.005506962537765503,0.0,0.003446519374847412,0.0,0.0032905936241149902
5,9,0.0,0.005691438913345337,0.0,0.0036280453205108643,0.0,0.003460913896560669
6,13,0.0,0.005934208631515503,0.0,0.0038469433784484863,0.0,0.0036748647689819336
7,19,0.0,0.006260305643081665,0.0,0.0041925907135009766,0.0,0.003989309072494507
8,29,0.0,0.006810128688812256,0.0,0.004760563373565674,0.0,0.004541516304016113
9,42,0.0,0.0075359344482421875,0.0,0.0054811835289001465,0.0,0.0052017271518707275
10,61,0.0,0.008579641580581665,0.0,0.0065490007400512695,0.0,0.00625726580619812
11,89,0.0,0.010166466236114502,0.0,0.008157491683959961,0.0,0.007750898599624634
12,130,0.0,0.012494176626205444,0.0,0.010478883981704712,0.0,0.009904354810714722
13,189,0.0,0.015758603811264038,0.0,0.013880699872970581,0.0,0.013046741485595703
14,275,0.0,0.020540177822113037,0.0,0.01850065588951111,0.0,0.017582416534423828
15,399,0.0,0.027544409036636353,0.0,0.02555304765701294,0.0,0.024093449115753174
16,581,0.0,0.03763511776924133,0.0,0.035864800214767456,0.0,0.03381049633026123
17,845,0.0,0.05263793468475342,0.0,0.05071261525154114,0.0,0.04769590497016907
18,1230,0.0,0.07371574640274048,0.0,0.07138785719871521,0.0,0.06868025660514832
19,1788,0.0,0.10449641942977905,0.0,0.10220897197723389,0.0,0.0974874496459961
20,2601,0.0,0.1495787501335144,0.0,0.1476559340953827,0.0,0.13995715975761414
21,3782,0.0,0.21635058522224426,0.0,0.21457263827323914,0.0,0.20490762591362
22,5501,0.0,0.3115216791629791,0.0,0.3112833499908447,0.0,0.29280662536621094
23,7999,0.0,0.4482710659503937,0.0,0.44428902864456177,0.0,0.4266446828842163



==> Data/InferenceTimes/Siso/batch/v1/laptop_times_siso.csv <==
,K_pts,PerRbF_GPY,PerRbF_KF,Rbf_GPY,Rbf_KF,Matern32_GPY,Matern32_KF
0,1,0.003007650375366211,0.00627446174621582,0.0017364025115966797,0.004085540771484375,0.0018310546875,0.0037183761596679688
1,9,0.018070220947265625,0.009363651275634766,0.009336709976196289,0.006335258483886719,0.010013818740844727,0.005746364593505859
2,42,0.07160496711730957,0.014775276184082031,0.04028177261352539,0.012827873229980469,0.04388427734375,0.013392448425292969
3,189,0.4038708209991455,0.05636024475097656,0.22032499313354492,0.046727657318115234,0.2399766445159912,0.04800009727478027
4,1230,11.42924165725708,0.34000587463378906,3.5946083068847656,0.342254638671875,4.789952278137207,0.3370041847229004
5,2601,60.058183908462524,0.8953056335449219,60.00969076156616,0.9117062091827393,60.052220582962036,0.9037666320800781
6,5501,60.27471423149109,2.76286244392395,60.01226878166199,2.7145614624023438,60.09452486038208,2.9048080444335938


==> Data/InferenceTimes/Siso/batch/v1/xavier_time_siso.csv <==
,K_pts,PerRbF_GPY,PerRbF_KF,Rbf_GPY,Rbf_KF,Matern32_GPY,Matern32_KF
0,1,0.01877450942993164,0.048200368881225586,0.013317108154296875,0.03288888931274414,0.012390613555908203,0.03108072280883789
1,9,0.0984499454498291,0.054860830307006836,0.0609889030456543,0.03781390190124512,0.06833457946777344,0.03715205192565918
2,42,0.4213371276855469,0.08040761947631836,0.2595386505126953,0.05978512763977051,0.26241397857666016,0.05532646179199219
3,189,3.907229423522949,0.17458701133728027,1.64060640335083,0.1421215534210205,3.975224256515503,0.13674592971801758
4,1230,81.93650841712952,0.9672081470489502,43.2236590385437,0.8329470157623291,52.112919092178345,0.7667546272277832
5,2601,120.10584259033203,2.2584924697875977,120.07558727264404,2.1870384216308594,120.06358909606934,2.1531519889831543
6,5501,120.23550605773926,7.4322967529296875,120.21285653114319,7.394172430038452,120.21630549430847,7.3289954662323


==> Data/InferenceTimes/Siso/batch/xavier_times.csv <==
,K_pts,PerRbF_GPY,PerRbF_KF,Rbf_GPY,Rbf_KF,Matern32_GPY,Matern32_KF
0,1,0.0,0.05153432488441467,0.0,0.032833486795425415,0.0,0.032517969608306885
1,2,0.0,0.049291759729385376,0.0,0.03317490220069885,0.0,0.030150681734085083
2,3,0.0,0.04755866527557373,0.0,0.030951648950576782,0.0,0.03190121054649353
3,4,0.0,0.049455851316452026,0.0,0.030936598777770996,0.0,0.030895650386810303
4,6,0.0,0.04843592643737793,0.0,0.03217911720275879,0.0,0.03135952353477478
5,9,0.0,0.049216270446777344,0.0,0.03473499417304993,0.0,0.0328345000743866
6,13,0.0,0.052790701389312744,0.0,0.03703060746192932,0.0,0.035044312477111816
7,19,0.0,0.056674450635910034,0.0,0.040864646434783936,0.0,0.03815639019012451
8,29,0.0,0.06292343139648438,0.0,0.044924020767211914,0.0,0.043778300285339355
9,42,0.0,0.06598758697509766,0.0,0.05092823505401611,0.0,0.04643985629081726
10,61,0.0,0.0734243094921112,0.0,0.057078659534454346,0.0,0.05367723107337952
11,89,0.0,0.08501660823822021,0.0,0.06662899255752563,0.0,0.06513690948486328
12,130,0.0,0.10081416368484497,0.0,0.08376029133796692,0.0,0.07835367321968079
13,189,0.0,0.119771808385849,0.0,0.10244560241699219,0.0,0.0978669822216034
14,275,0.0,0.15070858597755432,0.0,0.13220316171646118,0.0,0.1253235638141632
15,399,0.0,0.18922042846679688,0.0,0.17401862144470215,0.0,0.16330596804618835
16,581,0.0,0.24762853980064392,0.0,0.2323462963104248,0.0,0.22227731347084045
17,845,0.0,0.3354722857475281,0.0,0.31769561767578125,0.0,0.29742518067359924
18,1230,0.0,0.45174044370651245,0.0,0.43987369537353516,0.0,0.42072129249572754
19,1788,0.0,0.6285293400287628,0.0,0.6154243350028992,0.0,0.5865919589996338
20,2601,0.0,0.88432377576828,0.0,0.8826858997344971,0.0,0.8362550437450409
21,3782,0.0,1.2544902563095093,0.0,1.2401920557022095,0.0,1.185320407152176
22,5501,0.0,1.765290379524231,0.0,1.7163986265659332,0.0,1.5940035581588745
23,7999,0.0,2.413679927587509,0.0,2.4243388175964355,0.0,2.3160915076732635


==> Data/InferenceTimes/Siso/rt/laptop_siso_results.csv <==
,K_pts,PerRbF_GPY,PerRbF_KF,Rbf_GPY,Rbf_KF,Matern32_GPY,Matern32_KF
0,9,0.0020140806833902993,0.005774656931559245,0.0009639263153076172,0.0035756826400756836,0.0009966691335042317,0.0033641656239827475
1,42,0.0017310778299967449,0.005741715431213379,0.0010120868682861328,0.0035158793131510415,0.0011029640833536785,0.00334930419921875
2,189,0.0020912488301595054,0.005831996599833171,0.0011888742446899414,0.00353240966796875,0.0013330380121866863,0.0033748547236124673
3,1230,0.016044775644938152,0.006612022717793782,0.0032366514205932617,0.004432956377665202,0.004169384638468425,0.004274884859720866
4,2601,0.09364008903503418,0.0057105620702107745,0.0342491070429484,0.0036111672719319663,0.05771334966023763,0.0034837722778320312
5,5501,0.40247829755147296,0.006919185320536296,0.16729493935902914,0.0045068661371866865,0.2553955316543579,0.004432360331217448

